Single-Token Expected-Value Scoring for Cold-Start Candidate Ranking

AI-assisted sourcing streamlines candidate review, reducing the administrative burden of manual screening for recruiters. However, deploying language models as production rankers remains challenging. Zero-shot Large Language Models (LLMs) may produce unstable, non-deterministic scores and rank less accurately, while conventional deep neural rankers require millions of logged interactions that a low-traffic, niche sourcing platform does not produce. What is available instead is a few hundred thousand ordinal relevance labels -- small by ranker-training standards, but sufficient when a pretrained language model already encodes the general world knowledge the task depends on. We present single-token expected-value scoring, a ranking primitive that casts candidate-job relevance as an ordinal classification over the grade tokens {1, ..., 5} and reads the relevance score as the expectation of the first-token probability distribution. Because the score comes from a single decoding step rather than open-ended generation, it is a deterministic function of the model's logits, requires no output parsing, and serves at low latency. To learn the non-linear interdependencies of heterogeneous hiring criteria from this supervision alone, we fine-tune a Small Language Model (SLM) with a hybrid ordinal regression loss combining a Mean Squared Error term, which preserves ordinal distance, with a categorical Cross-Entropy term, which sharpens class boundaries. We evaluate along two dimensions -- Jobseeker Relevance and Employer Relevance -- using NDCG@10 and low relevance rate. Offline, our fine-tuned model outperforms a heuristic baseline and zero-shot LLMs. An end-to-end simulation shows the same direction at larger magnitude (+54.2% Jobseeker NDCG@10, -46.7% low relevance rate), and a live online experiment reduces employer low-relevance by 27.3% and raises employer keep rate by 7.07%.

==> BUILD.txt <==
Camera-ready sources for the RecSys in HR '26 submission
"Single-Token Expected-Value Scoring for Cold-Start Candidate Ranking"

Contents
  main.pdf        camera-ready PDF (10 pages, A4, PDF/A-1a, all fonts embedded)
  main.tex        LaTeX source
  references.bib  bibliography database
  main.bbl        generated bibliography (so no bibtex run is required)
  ceurart.cls     CEUR-WS document class, v0.6.2 (vendored)
  figures/        all figures as vector PDF

Build
  pdflatex main
  bibtex   main
  pdflatex main
  pdflatex main

